Particle acceleration to PeV energies in Pulsar Wind Nebula: a two zone model

\textit{PeVatrons} are the extreme galactic accelerators capable of producing PeV particles. Recent observation of Large High Altitude Air Shower Observatory have detected UHE photons ($\geq$ 100 TeV) from 43 galactic sources. Detection of UHE photons demands the presence of at least PeV particles in the acceleration site. Although the exact nature of most of the sources are still unknown, a large fraction of these sources have spatial association with pulsar wind nebula. In this work we investigate the acceleration mechanism in pulsar wind nebula by following a magnetohydrodynamics approach. Current study relates the MHD flow solution in immediate downstream with the particle spectrum and spectral energy distribution of photons. Our study shows that MHD description in the PWN environment reduces the parameter space and most of the parameters can be constrained in terms of a single parameter, \textit{the magnetization parameter} $\sigma$ only. Considering the effect of $\sigma$, we show that in low $\sigma$ environment pulsar wind nebula can produce PeV particles. We have also investigate the role of turbulence in the nebular region in acceleration of particle to PeV energy. Current study shows that both low $\sigma$ environment and turbulence environment is favorable for acceleration of particles up to PeV energy. We have also tested our model in two different LHAASO detected PeVatron 1LHAASO J1848-000u and 1LHAASO J1929+1846u.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



